Chemical Reaction Dynamics under Vibrational Strong Coupling

In this thesis, we use classical, semi-classical and quantum-mechanical methods to simulate chemical reaction dynamics inside of an optical cavity. Within such a cavity, by selectively coupling vibrational modes of the reactants to the vacuum state of light, recent experiments have observed significant changes in reaction rates and equilibrium constants - all without any external input of energy. We investigate the dynamics of both a single reaction and an ensemble of N identical reactions coupled to the cavity. In our single reactant studies, we find significant modification to the rate of reaction and to its quantum-mechanical equilibrium constant. All of the effects observed in our single molecule studies are however found to diminish as the number of reactants is increased. For any experimentally relevant number of molecules, the cavity effects on the reaction rate and the equilibrium constant are therefore shown to be negligible within all theories considered in this thesis. This thesis therefore does not offer any explanation for the experimental observations. It does however highlight issues with all current theoretical work on this topic, and provides suggestions - in light of the results presented here and in recent literature - as to what might be required to explain these effects.

==> EXTRA/README/INSTALL.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% OXFORD THESIS TEMPLATE %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Originally by Keith A. Gillow (gillow@maths.ox.ac.uk), 1997
% Modified by Sam Evans (sam@samuelevansresearch.org), 2007
% Modified by John McManigle (john@oxfordechoes.com), 2015
% This version Copyright (c) 2015-2017 John McManigle
%
% Broad permissions are granted to use, modify, and distribute this software
% as specified in the MIT License included in this distribution's LICENSE file.
%


Use this template to produce a standard thesis that meets the Oxford University
requirements for DPhil submission, and should be passable for other thesis-based
degrees (e.g. MPhil) as well.

In modern LaTeX implementations, you should be able to open Oxford_Thesis.tex with
your favorite editor and compile it.  By default, this template uses biber/BibLaTeX
for references / citations, so you may have to make the appropriate changes in
your build preferences.  A typical 'full build' should be:
1. pdflatex Oxford_Thesis.tex
2. biber Oxford_Thesis
3. pdflatex Oxford_Thesis.tex
4. pdflatex Oxford_Thesis.tex

There should be subfolders called 'text' and 'figures'.  Keep all your work in these
folders.  This will make your life much simpler when you need to go about deleting
files creating while compiling while not deleting your actual thesis.

Make a new .tex file for each chapter and appendix, and place them in the ÔtextÕ
folder.  If you'll have a figure-intensive thesis, subfolders in 'figures' is a good
idea.  Use PDF graphics if at all possible.

The LaTeX cheat sheet is your friend.  Google it.  http://tex.stackexchange.com has
lots of answers to common LaTeX problems.

High-level details on what this template provides can be found at:
https://www.oxfordechoes.com/oxford-thesis-template/


==> EXTRA/README/README_PARTIIs.txt <==
This is a modified version of the OxThesis template, designed for use by Part II students in Chemistry.

The margins and line spacing have been adjusted from the OxThesis default, and the front matter has been changed in line with the Part II requirements.

The dependency on the babel package has been removed, to make it compatible with the default TeX Live installation on Departmental linux machines.

**** Crucially also, this version uses bibtex rather than biber to produce the list of references. ****

To compile the document, use

pdflatex Oxford_Thesis.tex
bibtex Oxford_Thesis.tex
pdflatex Oxford_Thesis.tex
pdflatex Oxford_Thesis.tex

or use the pdflatex/bibtex option in your favourite LaTeX IDE.

Martin Galpin, 02/04/20
